Observability and Chaos Engineering on System Calls for Containerized Applications in Docker

In this paper, we present a novel fault injection system called ChaosOrca for system calls in containerized applications. ChaosOrca aims at evaluating a given application's self-protection capability with respect to system call errors. The unique feature of ChaosOrca is that it conducts experiments under production-like workload without instrumenting the application. We exhaustively analyze all kinds of system calls and utilize different levels of monitoring techniques to reason about the behaviour under perturbation. We evaluate ChaosOrca on three real-world applications: a file transfer client, a reverse proxy server and a micro-service oriented web application. Our results show that it is promising to detect weaknesses of resilience mechanisms related to system calls issues.

==> csv/min/min-sum-nginx.csv <==
System call perturbation,HTTP requests,System Calls,Other comments
Open + D,Very few successful requests,Fewer and spike after,Both CPU and Network IO is tiny during and spike after
Open + E,Error code differ on injected Error,Fewer,-
Open + E + D,Fewer requests{,} error code differ on injected error,A lot less and spike after,Both CPU and Network IO is tiny during and spike after
Write + D,No successful requests,Fewer and spike after,Both CPU and Network IO is tiny during and spike after
Write + E,-,-,Slight increase in CPU usage
Write + E + D,Fewer successful requests{,} 5s delay essentially none,Fewer and spike after,Both CPU and Network IO is tiny during and spike after
Writev + D,Few successful requests,Fewer and spike after,Both CPU and Network IO is tiny during and spike after
Writev + E,No successful requests,Normal except for EINTR with fewer and spike after,Low Network IO
Writev + E + D,No successful requests,Fewer and spike after,Both CPU and Network IO is tiny during and spike after
Sendfile + D,No successful requests,Fewer and spike after,Both CPU and Network IO is tiny during and spike after
Sendfile + E,No successful requests,Normal except for EINTR with fewer and spike after,As above except for EINTR with high cpu usage
Sendfile + E + D,No successful requests,Fewer and spike after,Both CPU and Network IO is tiny during and spike after

